X-ray emission from pre-main sequence stars with multipolar magnetic fields

The large-scale magnetic fields of several pre-main sequence (PMS) stars have been observed to be simple and axisymmetric, dominated by tilted dipole and octupole components. The magnetic fields of other PMS stars are highly multipolar and dominantly non-axisymmetric. Observations suggest that the magnetic field complexity increases as PMS stars evolve from Hayashi to Henyey tracks in the Hertzsprung--Russell diagram. Independent observations have revealed that X-ray luminosity decreases with age during PMS evolution, with Henyey track PMS stars having lower fractional X-ray luminosities ($L_\textrm{X}/L_*$) compared to Hayashi track stars. We investigate how changes in the large-scale magnetic field topology of PMS stars influences coronal X-ray emission. We construct coronal models assuming pure axisymmetric multipole magnetic fields, and magnetic fields consisting of a dipole plus an octupole component only. We determine the closed coronal emitting volume, over which X-ray emitting plasma is confined, using a pressure balance argument. From the coronal volumes we determine X-ray luminosities. We find that $L_\textrm{X}$ decreases as the degree $\ell$ of the multipole field increases. For dipole plus octupole magnetic fields we find that $L_\textrm{X}$ tends to decrease as the octupole component becomes more dominant. By fixing the stellar parameters at values appropriate for a solar mass PMS star, varying the magnetic field topology results in two orders of magnitude variation in $L_\textrm{X}$. Our results support the idea that the decrease in $L_\textrm{X}$ as PMS stars age can be driven by an increase in the complexity of the large-scale magnetic field.

==> readme.txt <==
The files included in this archive are as follows:

The main tex file of the paper 'mnras_template.tex'.

The accompanying files 'mnras.bst' and 'mnras.cls' provided by the MNRAS paper template.

The Bibtex bibliography file containing our references 'references.bib'

The figures of the paper named 'Xray_fig*' where * is the number corresponding to the order they appear starting from 0 (this means the figure that is labeled Figure 1 in the paper is named as the file 'Xray_fig0'). the figure appearing in the Appendix is numbered 'A1'.
